Neutrinos from type Ia supernovae: the deflagration-to-detonation transition scenario

It has long been recognized that the neutrinos detected from the next core-collapse supernova in the Galaxy have the potential to reveal important information about the dynamics of the explosion and the nucleosynthesis conditions as well as allowing us to probe the properties of the neutrino itself. The neutrinos emitted from thermonuclear - type Ia - supernovae also possess the same potential, although these supernovae are dimmer neutrino sources. For the first time, we calculate the time, energy, line of sight, and neutrino-flavor-dependent features of the neutrino signal expected from a three-dimensional delayed-detonation explosion simulation, where a deflagration-to-detonation transition triggers the complete disruption of a near-Chandrasekhar mass carbon-oxygen white dwarf. We also calculate the neutrino flavor evolution along eight lines of sight through the simulation as a function of time and energy using an exact three-flavor transformation code. We identify a characteristic spectral peak at $\sim 10$ MeV as a signature of electron captures on copper. This peak is a potentially distinguishing feature of explosion models since it reflects the nucleosynthesis conditions early in the explosion. We simulate the event rates in the Super-K, Hyper-K, JUNO, and DUNE neutrino detectors with the SNOwGLoBES event rate calculation software and also compute the IceCube signal. Hyper-K will be able to detect neutrinos from our model out to a distance of $\sim 10$ kpc. At 1 kpc, JUNO, Super-K, and DUNE would register a few events while IceCube and Hyper-K would register several tens of events.

==> reply.txt <==
We thank the referee for the comments on our paper. We have addressed all the issues raised in the report and hope the revised manuscript is now suitable for publication. In addition, we have added a paragraph to the conclusions where we discuss that any detection of neutrinos from a Type Ia Supernova would be a strong indication of explosive nuclear burning at densities above 10^9 g cm^-3 and hence a clear sign of a deflagration in a near-Chandrasekhar mass white dwarf, since the neutrino luminosity for sub-Chandrasekhar mass models is at least 2-3 orders of magnitude lower, due to the suppressed electron captures at these lower densities. We have also added a brief appendix section that shows the interaction channel contributions to the event counts. This appendix has been added in the hope that the information may prove useful since it impacts how one would search for the signal (e.g. look for directionality or tagging).

In response to the individual points raised by the referee:

>>>Concerning the considered detectors, in Table I they are listed as "likes" (JUNO like etc.). So what does that mean? Why do they use "likes" rather than the real ones? In particular, for Super-K, they use a sensitive mass of 100 kt, even though the real SK has 50 kt, and a fiducial mass yet smaller. In later parts of the paper, the "likes" are presented as the real ones, so the curves presented as SK sensitivities are completely misleading. They are not for SK but for a much larger "like" which does not exist and will never exist. This is absurd and must be fixed.

The "like" refers to the detector configurations available in the SNOwGLoBES software package.  This package provides "smearing" configurations to calculate detector response approximately similar to that the named detectors.  They are "like" because the estimates do not represent the detailed detector simulations for the respective detectors (which are not publicly available). For a given detector configuration, the predicted number of events will just scale by mass. We have modified the text to explain what SNOwGLoBES does in a bit more detail. 

We agree with the referee that it would be better to use 50 kt for the SK-like configuration, and the text and numbers have been scaled accordingly.  (100 kt is the default in SNOwGLoBES, which was motivated by no-longer existing proposals for LBNE detectors). We note that HK mass is not yet fixed (in fact, the likely configuration has already been downscaled from 560 kt, although we decided not to update the numbers in the text given current lack of citable references for this).


>>>In the case of IceCube in Table I, it is unclear what the mass of 3500 kt is supposed to mean.

This is the effective mass used for the event rate estimate.  We have added a footnote.


>>>In the plots showing event rates as a function of energy, the horizontal axis is marked as neutrino energy. However, this is not observed and, for electron scattering, cannot be reconstructed. So it is unclear what is actually shown. Also for the case of inverse beta decay or the argon reactions, one cannot uniquely reconstruct the neutrino energy. On the other hand, later the authors include "detector smearing". What does this term mean? Does it refer to energy resolution? Or to the reconstruction of the original neutrino energy from the observed energy deposition? So is the shift of the 10 MeV peak caused by resolution or do they later actually show positron energy or some other quantity? What is actually used to "smear" the signal?

The plots represent either the distribution of true neutrino energies observed, or the distribution of detected energies for the smeared case. The "smearing" is applied using a transfer matrix to compute the distribution of observed energies given an input distribution of neutrino energies.
This type of computation is quite common in neutrino physics. We have added some explanation to the paper.


>>>In the plots, it is also unclear why the binning is changed between different plots. First of all, we are talking about low statistics, so binning probably does not make sense anyway, so in this sense one could simply show the unbinned differential spectrum, as is done for the original neutrino fluxes. Or they should motivate the chosen binning. Essentially, the case of very fine energy binning amounts to showing the differential spectrum, so why not simply show it?

The energy bin sizes are chosen to approximately match typical detector energy resolutions. We have added a note.


>>>In the case of the IceCube plots (Figs.27 and 28), with many histograms going off scale, these plots are poorly designed. Again, two cases of binning really do not tell us very much. The significance of individual bins do not mean much, the overall significance of observing the signal does not depend on the chosen binning if one uses appropriate statistics.

Both plots have been removed and a single redesigned plot has been added to replace them. The text has also been modified accordingly.


>>>Still concerning detectors, in the introduction, notice that Baksan operates since 1980 and was around at the time of SN 1987A and anyway is a small detector. Antares no longer exists and anyway would not have been useful for SN neutrino detection.

We have tried to be inclusive.  As far as we know both Baksan and Antares are still running.  It's true Antares may have limited SN capability but does have some and it accepts SNEWS triggers to allow SN data capture. We have also added references to the supernova detection abilities of Daya Bay and KM3NET.


>>>On page 26 the authors write that the rates are affected by detector mass/volume. Why is that? Mass/volume is the density. Why does anything depend on the mass density of the detector material?

It appears we have generated some confusion by writing "mass and/or volume" as "mass/volume". The text has been amended to remove the possibility of confusion.


>>>Concerning neutrino oscillations, the authors repeatedly use the terminology "matter hierarchy" when they seem to mean "mass hierarchy" or really in modern terminology "mass ordering" of neutrinos.

Yes we mean mass ordering. The text has been amended to reflect the change.


>>>Concerning SN distance distribution, they sometimes write the most probably distance was 9 kpc, and sometimes they write 10 kpc. Of course, the most probable distance, i.e., the maximum of the expected distance distribution, is anyway not a very useful quantity.

According to Adams et al, the most probable distance to the next Galactic supernova is 9 kpc. However in the literature it is common to use 10 kpc as the standard distance.  


>>>On page 26, why does the distance distribution vary with 1/d^2 ? Galactic supernovas are constrained to the disk, so this scaling is not clear at all.

The scaling was derived from a fit to the cumulative probability distance distribution from Adams et al. The text has been amended to indicate the source of the scaling. 
